Stochastic Analysis of Retention Time of Coupled Memory Topology

Recently, it has been experimentally demonstrated that individual memory units coupled in certain topology can provide the intended performance. However, experimental or simulation based evaluation of different coupled memory topologies and materials are costly and time consuming. In this paper, inspired by Glauber dynamics models in non-equilibrium statistical mechanics, we propose a physically accurate generic mathematical framework for analyzing retention times of various coupled memory topologies and materials. We demonstrate efficacy of the proposed framework by deriving closed form expressions for a few popular coupled and uncoupled memory topologies, which match simulations. Our analysis also offers analytical insights helping us estimate the impact of materials and topologies on retention time.

==> Analytical1.txt <==
1.00E-03	0.97
1.00E-02	0.973333333
1.00E-01	0.993333333
1.00E+00	1.926666667
2.00E+00	8.78
3.00E+00	59.18
4.00E+00	431.6133333
5.00E+00	3183.333333


==> Analytical2.txt <==
1.00E-03	2
1.00E-02	2
1.00E-01	2.21
1.00E+00	10.59666667
2.00E+00	80.99
3.00E+00	604
4.00E+00	4470.333333
5.00E+00	33038.66667


==> Analytical3.txt <==
1.00E-03	17.35333333
1.00E-02	17.66666667
1.00E-01	21.25666667
1.00E+00	182.9233333
2.00E+00	1772.666667
3.00E+00	13861.33333
4.00E+00	103269
5.00E+00	763922

==> B-1ana.txt <==
x y
0.0 1.0699259
0.5 1.45177
1.0 2.6593211
1.5 4.4806807
2.0 6.4538537


==> B-1sim.txt <==
x y
0 1.0657
0.5 1.44503
1.0 2.66277
1.5 4.50947
2.0 6.425928


==> B0ana.txt <==
x y
0.0 1.791759
0.5 2.9326919
1.0 4.72912348
1.5 6.698092
2.0 8.69381788


==> B0sim.txt <==
x y
0 1.80236
0.5 2.9399
1.0 4.7398
1.5 6.70116
2.0 8.694


==> B1ana.txt <==
x y
0.0 3.95059
0.5 5.6943891
1.0 7.654
1.5 9.648482
2.0 11.647724486


==> B1sim.txt <==
0.0 3.98529
0.5 5.7337
1.0 7.689
1.5 9.6524
2.0 11.6730


==> CAna1.txt <==
1.00E-03	0.972
1.00E-02	0.973333333
1.00E-01	1.006333333
1.00E+00	4.76
2.00E+00	211.7233333
3.00E+00	11510.66667

==> CAna2.txt <==
1.00E-03	2
1.00E-02	2.026666667
1.00E-01	2.326666667
1.00E+00	37.7
2.00E+00	1988.333333
3.00E+00	108504.3333


==> CAna3.txt <==
1.00E-03	17.37333333
1.00E-02	17.84333333
1.00E-01	23.61333333
1.00E+00	703
2.00E+00	38143.33333
3.00E+00	2082325

==> CSim1.txt <==
1.00E-03	0.961
1.00E-02	0.968
1.00E-01	1.018
1.00E+00	4.7941
2.00E+00	209
3.00E+00	11569.34067


==> CSim2.txt <==
1.00E-03	2.007333333
1.00E-02	2.044133333
1.00E-01	2.285666667
1.00E+00	38.33333333
2.00E+00	1950.25
3.00E+00	106960


==> CSim3.txt <==
1.00E-03	17.326
1.00E-02	17.7284
1.00E-01	23.9531
1.00E+00	702
2.00E+00	37537.5


==> Simulations1.txt <==
1.00E-03	0.96
1.00E-02	0.967
1.00E-01	0.993333333
1.00E+00	1.916666667
2.00E+00	8.85
3.00E+00	58.953
4.00E+00	421.508
5.00E+00	3233.332667

==> Simulations2.txt <==
1.00E-03	2
1.00E-02	1.990466667
1.00E-01	2.1929
1.00E+00	10.85216667
2.00E+00	80.64093333
3.00E+00	604.9758333
4.00E+00	4431.3562
5.00E+00	32004.971

==> Simulations3.txt <==
1.00E-03	17.4
1.00E-02	17.4681
1.00E-01	20.613
1.00E+00	186
2.00E+00	1758
3.00E+00	13384
4.00E+00	104334
5.00E+00	738538.3333

==> Single1.txt <==
1.00E-03			1.135335283
1.00E-02			1.135335283
1.00E-01			1.135335283
1.00E+00			1.135335283
2.00E+00			1.135335283
3.00E+00			1.135335283
4.00E+00			1.135335283
5.00E+00			1.135335283


==> Single2.txt <==
1.00E-03	2
1.00E-02	2
1.00E-01	2
1.00E+00	2
2.00E+00	2
3.00E+00	2
4.00E+00	2
5.00E+00	2


==> Single3.txt <==
1.00E-03	8.389056099
1.00E-02	8.389056099
1.00E-01	8.389056099
1.00E+00	8.389056099
2.00E+00	8.389056099
3.00E+00	8.389056099
4.00E+00	8.389056099
5.00E+00	8.389056099


==> Tasks.txt <==
Closed Form Expression for Line
Simulation for Line 
Resimulation for all configurations
Resimulation for analytical conclusion
Introduction

==> ThreeUC.txt <==
1.00E-03			0.97
1.00E-02			0.97
1.00E-01			0.97
1.00E+00			0.97
2.00E+00			0.97
3.00E+00			0.97
4.00E+00			0.97
5.00E+00			0.97


==> ThreeUC0.txt <==
1.00E-03			2
1.00E-02			2
1.00E-01			2
1.00E+00			2
2.00E+00			2
3.00E+00			2
4.00E+00			2
5.00E+00			2


==> ThreeUCH1.txt <==
1.00E-03	17.32
1.00E-02	17.32
1.00E-01	17.32
1.00E+00	17.32
2.00E+00	17.32
3.00E+00	17.32
4.00E+00	17.32
5.00E+00	17.32

==> data1.txt <==
0.01	0.010000340057418644
0.06040404040404041	0.06047752748448989
0.11080808080808081	0.11126130069113718
0.16121212121212125	0.16260641421894312
0.21161616161616165	0.21476573411157263
0.26202020202020204	0.26798940382148506
0.3124242424242425	0.32252403732524804
0.3628282828282829	0.3786119471574266
0.4132323232323233	0.43649041445577347
0.4636363636363637	0.4963910073796382
0.5140404040404041	0.5585389534385201
0.5644444444444445	0.6231525703698472
0.614848484848485	0.6904427592569334
0.6652525252525253	0.7606125626025912
0.7156565656565658	0.8338567890936727
0.7660606060606061	0.9103617058284296
0.8164646464646466	0.9903047978519117
0.866868686868687	1.0738545939723247
0.9172727272727274	1.1611705570284592
0.9676767676767678	1.2524030360571892
1.0180808080808081	1.3476932771798062
1.0684848484848486	1.4471734894928159
1.118888888888889	1.5509669618159116
1.1692929292929295	1.6591882258176758
1.21969696969697	1.7719432608059533
1.2701010101010102	1.8893297353306182
1.3205050505050506	2.01143728069541
1.370909090909091	2.138347791505106
1.4213131313131315	2.2701357484758637
1.471717171717172	2.406868558900689
1.5221212121212122	2.548606910378978
1.5725252525252527	2.695405133679116
1.622929292929293	2.8473115708965637
1.6733333333333336	3.004368945387694
1.723737373737374	3.166614730293194
1.7741414141414142	3.3340815128064363
1.8245454545454547	3.50679735168493
1.8749494949494951	3.684786125840689
1.9253535353535356	3.8680678721731034
1.975757575757576	4.056659111121358
2.026161616161616	4.250573158709415
2.0765656565656565	4.44982042413243
2.126969696969697	4.654408692187555
2.1773737373737374	4.864343390083277
2.227777777777778	5.079627838369252
2.2781818181818183	5.300263485913082
2.3285858585858588	5.526250129012043
2.378989898989899	5.757586114867296
2.4293939393939397	5.994268529766583
2.4797979797979797	6.236293372420126
2.53020202020202	6.483655712974909
2.5806060606060606	6.73634983829611
2.631010101010101	6.994369384152876
2.6814141414141415	7.257707454980334
2.731818181818182	7.526356731912341
2.7822222222222224	7.800309569791421
2.832626262626263	8.079558083865122
2.8830303030303033	8.364094226872929
2.9334343434343437	8.653909857216044
2.9838383838383837	8.948996798885277
3.034242424242424	9.249346893800498
3.0846464646464646	9.55495204718999
3.135050505050505	9.865804266610288
3.1854545454545455	10.181895695177175
3.235858585858586	10.503218639547617
3.2862626262626264	10.829765593160557
3.336666666666667	11.161529255212452
3.3870707070707073	11.498502545811606
3.437474747474748	11.840678617723897
3.4878787878787882	12.18805086509185
3.5382828282828283	12.540612929479302
3.5886868686868687	12.898358703565464
3.639090909090909	13.261282332784628
3.6894949494949496	13.629378215182236
3.73989898989899	14.002640999733094
3.7903030303030305	14.381065583344785
3.840707070707071	14.764647106747494
3.8911111111111114	15.153380949451417
3.941515151515152	15.547262723934184
3.9919191919191923	15.946288269203286
4.042323232323232	16.350453643862615
4.092727272727273	16.759755118797383
4.143131313131313	17.174189169578327
4.193535353535354	17.593752468673557
4.243939393939394	18.018441877545584
4.294343434343435	18.448254438700296
4.344747474747475	18.88318736774602
4.3951515151515155	19.323238045512053
4.445555555555556	19.768404010268767
4.495959595959596	20.218682950084638
4.546363636363637	20.674072695349537
4.596767676767677	21.134571211488307
4.647171717171718	21.600176591883912
4.697575757575758	22.07088705102522
4.747979797979799	22.54670091789087
4.798383838383839	23.027616629577416
4.8487878787878795	23.513632725177054
4.899191919191919	24.004747839907967
4.9495959595959595	24.500960699498066
5.0	25.002270114821115


==> data2.txt <==
0.01	0.022519656811994956
0.06040404040404041	0.1367909805135259
0.11080808080808081	0.25284787451911517
0.16121212121212125	0.37140113191048413
0.21161616161616165	0.49317591151073475
0.26202020202020204	0.6189104820685049
0.3124242424242425	0.7493546459542916
0.3628282828282829	0.8852677748540319
0.4132323232323233	1.0274163935632556
0.4636363636363637	1.176571257937299
0.5140404040404041	1.3335038901575935
0.5644444444444445	1.4989825589960062
0.614848484848485	1.6737677242090907
0.6652525252525253	1.8586070011782887
0.7156565656565658	2.0542297420809397
0.7660606060606061	2.261341370008925
0.8164646464646466	2.480617638698941
0.866868686868687	2.7126990188272884
0.9172727272727274	2.9581854283728672
0.9676767676767678	3.217631526440996
1.0180808080808081	3.4915427756097492
1.0684848484848486	3.7803724474693547
1.118888888888889	4.084519701563281
1.1692929292929295	4.404328813055226
1.21969696969697	4.740089564007373
1.2701010101010102	5.092038752614714
1.3205050505050506	5.460362719415583
1.370909090909091	5.845200743897841
1.4213131313131315	6.246649132228453
1.471717171717172	6.664765798632385
1.5221212121212122	7.099575139193336
1.5725252525252527	7.5510730060869165
1.622929292929293	8.01923160998919
1.6733333333333336	8.504004205541335
1.723737373737374	9.005329446061763
1.7741414141414142	9.52313532617706
1.8245454545454547	10.057342662187382
1.8749494949494951	10.607868087925386
1.9253535353535356	11.17462656742409
1.975757575757576	11.757533444316111
2.026161616161616	12.356506061502335
2.0765656565656565	12.971464993596095
2.126969696969697	13.602334939563557
2.1773737373737374	14.249045324567662
2.227777777777778	14.911530659038691
2.2781818181818183	15.58973070016033
2.3285858585858588	16.28359045691323
2.378989898989899	16.99306007509181
2.4293939393939397	17.71809463372367
2.4797979797979797	18.45865387938877
2.53020202020202	19.214701920274265
2.5806060606060606	19.98620689754937
2.631010101010101	20.773140647877632
2.6814141414141415	21.575478367628087
2.731818181818182	22.393198286595087
2.7822222222222224	23.226281356758793
2.832626262626263	24.074710959771156
2.8830303030303033	24.93847263538417
2.9334343434343437	25.817553831896685
2.9838383838383837	26.711943678831215
3.034242424242424	27.621632781416025
3.0846464646464646	28.54661303599673
3.135050505050505	29.48687746519981
3.1854545454545455	30.44242007148362
3.235858585858586	31.413235707616025
3.2862626262626264	32.39931996258743
3.336666666666667	33.40066906148733
3.3870707070707073	34.417279777925785
3.437474747474748	35.44914935765796
3.4878787878787882	36.496275452160816
3.5382828282828283	37.55865606100956
3.5886868686868687	38.63628948200283
3.639090909090909	39.7291742680855
3.6894949494949496	40.837309190215386
3.73989898989899	41.960693205411005
3.7903030303030305	43.0993254293037
3.840707070707071	44.25320511259554
3.8911111111111114	45.42233162089648
3.941515151515152	46.60670441747912
3.9919191919191923	47.80632304854737
4.042323232323232	49.02118713066755
4.092727272727273	50.25129634005651
4.143131313131313	51.49665040346183
4.193535353535354	52.757249090405075
4.243939393939394	54.03309220659097
4.294343434343435	55.32417958831153
4.344747474747475	56.63051109769954
4.3951515151515155	57.952086618705195
4.445555555555556	59.2889060536887
4.495959595959596	60.64096932053621
4.546363636363637	62.00827635022069
4.596767676767677	63.39082708474039
4.647171717171718	64.78862147537728
4.697575757575758	66.20165948122711
4.747979797979799	67.62994106795901
4.798383838383839	69.07346620676964
4.8487878787878795	70.53223487350184
4.899191919191919	72.00624704790195
4.9495959595959595	73.49550271299495
5.0	75.00000185455805


==> datasf3b-1.txt <==
0.01	-9.562849758564054e-05
0.06040404040404041	-0.0007071839610084656
0.11080808080808081	-0.0015885041610642938
0.16121212121212125	-0.002830431654141489
0.21161616161616165	-0.0045514440492556525
0.26202020202020204	-0.006905771790941448
0.3124242424242425	-0.010093943411494093
0.3628282828282829	-0.014376544296911336
0.4132323232323233	-0.020092269685052504
0.4636363636363637	-0.027681780586062674
0.5140404040404041	-0.03771950506151429
0.5644444444444445	-0.05095648548783764
0.614848484848485	-0.0683788538655738
0.6652525252525253	-0.0912888634814733
0.7156565656565658	-0.12141921978912142
0.7660606060606061	-0.16109783655456744
0.8164646464646466	-0.21349117349232827
0.866868686868687	-0.28297407581636075
0.9172727272727274	-0.37571095034067675
0.9676767676767678	-0.5006054557536229
1.0180808080808081	-0.6709259100957397
1.0684848484848486	-0.9072465052484011
1.118888888888889	-1.2431465127975592
1.1692929292929295	-1.7372521217651475
1.21969696969697	-2.501744350167253
1.2701010101010102	-3.7813755021909663
1.3205050505050506	-6.231178637128259
1.370909090909091	-12.396382950657067
1.4213131313131315	-51.19673658243625
1.471717171717172	36.84612200621162
1.5221212121212122	15.974550786668381
1.5725252525252527	11.19067260089919
1.622929292929293	9.14335984456562
1.6733333333333336	8.05557998492059
1.723737373737374	7.416157194666068
1.7741414141414142	7.022817873219764
1.8245454545454547	6.7793423602149625
1.8749494949494951	6.6340132287634255
1.9253535353535356	6.556480912420772
1.975757575757576	6.527709545239361
2.026161616161616	6.535118645937568
2.0765656565656565	6.570036666853182
2.126969696969697	6.626277176430101
2.1773737373737374	6.699299510339477
2.227777777777778	6.785691529409844
2.2781818181818183	6.882838526630298
2.3285858585858588	6.988704142876857
2.378989898989899	7.101681075145255
2.4293939393939397	7.220486629787632
2.4797979797979797	7.3440878943851615
2.53020202020202	7.471646966870734
2.5806060606060606	7.602480083186019
2.631010101010101	7.736026583828273
2.6814141414141415	7.871824985658292
2.731818181818182	8.009494281122327
2.7822222222222224	8.14871915025059
2.832626262626263	8.289238148255494
2.8830303030303033	8.430834188911449
2.9334343434343437	8.573326822294302
2.9838383838383837	8.716565931127672
3.034242424242424	8.860426559922162
3.0846464646464646	9.004804656472517
3.135050505050505	9.149613553536984
3.1854545454545455	9.294781054680296
3.235858585858586	9.440247015741965
3.2862626262626264	9.58596133456171
3.336666666666667	9.731882278108674
3.3870707070707073	9.877975089192267
3.437474747474748	10.024210825320328
3.4878787878787882	10.170565390625454
3.5382828282828283	10.317018728552515
3.5886868686868687	10.463554148525352
3.639090909090909	10.610157764342858
3.6894949494949496	10.756818025789178
3.73989898989899	10.903525328030812
3.7903030303030305	11.050271685934877
3.840707070707071	11.197050462571653
3.8911111111111114	11.34385614293744
3.941515151515152	11.490684145411937
3.9919191919191923	11.637530664697897
4.042323232323232	11.784392541021264
4.092727272727273	11.931267151230747
4.143131313131313	12.078152318155222
4.193535353535354	12.225046235178825
4.243939393939394	12.371947403496067
4.294343434343435	12.51885457992953
4.344747474747475	12.66576673354364
4.3951515151515155	12.812683009581384
4.445555555555556	12.959602699495692
4.495959595959596	13.106525216051848
4.546363636363637	13.253450072647961
4.596767676767677	13.400376866143084
4.647171717171718	13.547305262601359
4.697575757575758	13.694234985459756
4.747979797979799	13.841165805709581
4.798383838383839	13.988097533750809
4.8487878787878795	14.135030012635681
4.899191919191919	14.281963112465782
4.9495959595959595	14.42889672574662
5.0	14.575830763536832


==> datasf3b0.txt <==
0.01	-0.005698290569220038
0.06040404040404041	-0.043021327654629994
0.11080808080808081	-0.09917932373510857
0.16121212121212125	-0.18261084880341233
0.21161616161616165	-0.3061615568797176
0.26202020202020204	-0.4901661845781706
0.3124242424242425	-0.76853904067468
0.3628282828282829	-1.2019804270802419
0.4132323232323233	-1.9103701488632476
0.4636363636363637	-3.1673072557104645
0.5140404040404041	-5.761367595064874
0.5644444444444445	-13.281384465166047
0.614848484848485	-142.7520798758623
0.6652525252525253	24.720274380997513
0.7156565656565658	13.649925879642948
0.7660606060606061	10.45273184096428
0.8164646464646466	9.037867972468309
0.866868686868687	8.31328523705445
0.9172727272727274	7.930271152639177
0.9676767676767678	7.742695988973661
1.0180808080808081	7.678352194595631
1.0684848484848486	7.697298758618114
1.118888888888889	7.775525862414432
1.1692929292929295	7.897638607296226
1.21969696969697	8.053241756605455
1.2701010101010102	8.23501218442191
1.3205050505050506	8.437606672444284
1.370909090909091	8.657011195935109
1.4213131313131315	8.890136409736202
1.471717171717172	9.134556721869073
1.5221212121212122	9.388336361892954
1.5725252525252527	9.649909927114098
1.622929292929293	9.917998057899755
1.6733333333333336	10.191546375599698
1.723737373737374	10.469680210242833
1.7741414141414142	10.751670299740082
1.8245454545454547	11.036906286394471
1.8749494949494951	11.324875877100833
1.9253535353535356	11.61514820504085
1.975757575757576	11.907360371519726
2.026161616161616	12.201206440758277
2.0765656565656565	12.496428359820626
2.126969696969697	12.792808413073978
2.1773737373737374	13.090162916519146
2.227777777777778	13.388336925526314
2.2781818181818183	13.687199778830696
2.3285858585858588	13.986641337963189
2.378989898989899	14.286568808541423
2.4293939393939397	14.586904050677987
2.4797979797979797	14.887581301979736
2.53020202020202	15.188545249455544
2.5806060606060606	15.489749396980605
2.631010101010101	15.791154683389648
2.6814141414141415	16.092728313220352
2.731818181818182	16.394442767915017
2.7822222222222224	16.69627497014362
2.832626262626263	16.998205578008175
2.8830303030303033	17.30021838936025
2.9334343434343437	17.602299839414147
2.9838383838383837	17.904438577351407
3.034242424242424	18.206625109755016
3.0846464646464646	18.508851500539556
3.135050505050505	18.81111111860321
3.1854545454545455	19.11339842575766
3.235858585858586	19.415708798625857
3.2862626262626264	19.71803837916373
3.336666666666667	20.020383949283925
3.3870707070707073	20.322742825758866
3.437474747474748	20.62511277217431
3.4878787878787882	20.92749192520862
3.5382828282828283	21.22987873294012
3.5886868686868687	21.532271903246993
3.639090909090909	21.834670360670156
3.6894949494949496	22.137073210368428
3.73989898989899	22.43947970801393
3.7903030303030305	22.741889234659876
3.840707070707071	23.044301275768472
3.8911111111111114	23.346715403717546
3.941515151515152	23.64913126321462
3.9919191919191923	23.951548559139926
4.042323232323232	24.253967046417507
4.092727272727273	24.55638652157918
4.143131313131313	24.85880681574075
4.193535353535354	25.161227788756047
4.243939393939394	25.46364932435279
4.294343434343435	25.766071326086667
4.344747474747475	26.068493713976935
4.3951515151515155	26.370916421709644
4.445555555555556	26.67333939431325
4.495959595959596	26.97576258622747
4.546363636363637	27.27818595969916
4.596767676767677	27.580609483450253
4.647171717171718	27.88303313157183
4.697575757575758	28.18545688260621
4.747979797979799	28.48788071878523
4.798383838383839	28.790304625398285
4.8487878787878795	29.092728590268127
4.899191919191919	29.395152603316195
4.9495959595959595	29.697576656202195
5.0	30.000000742025307


==> datasf3b1.txt <==
0.01	-0.6268908237928876
0.06040404040404041	-6.341342718678205
0.11080808080808081	-25.935098896855106
0.16121212121212125	7580.035966724703
0.21161616161616165	59.93021168417069
0.26202020202020204	40.94088713709619
0.3124242424242425	35.7258591650824
0.3628282828282829	34.030248601703846
0.4132323232323233	33.79168466348187
0.4636363636363637	34.31902929921797
0.5140404040404041	35.313404350221965
0.5644444444444445	36.62301440213159
0.614848484848485	38.161384212798175
0.6652525252525253	39.87468137161527
0.7156565656565658	41.726899715182725
0.7660606060606061	43.692484212363745
0.8164646464646466	45.752386212330876
0.866868686868687	47.89182866805478
0.9172727272727274	50.098978132873846
0.9676767676767678	52.36412207771451
1.0180808080808081	54.67913941608175
1.0684848484848486	57.03714695054523
1.118888888888889	59.43225443420186
1.1692929292929295	61.85938844036573
1.21969696969697	64.31416091879265
1.2701010101010102	66.79276753218457
1.3205050505050506	69.2919064116519
1.370909090909091	71.80871136852281
1.4213131313131315	74.34069571184789
1.471717171717172	76.88570414588165
1.5221212121212122	79.4418710581088
1.5725252525252527	82.00758403817603
1.622929292929293	84.5814518045772
1.6733333333333336	87.16227593036639
1.723737373737374	89.74902589676034
1.7741414141414142	92.3408170930372
1.8245454545454547	94.93689144096204
1.8749494949494951	97.5366003636441
1.9253535353535356	100.13938984949138
1.975757575757576	102.74478738620526
2.026161616161616	105.35239056020527
2.0765656565656565	107.96185713501528
2.126969696969697	110.57289643880584
2.1773737373737374	113.18526190689151
2.227777777777778	115.79874463969816
2.2781818181818183	118.41316785059446
2.3285858585858588	121.02838209101664
2.378989898989899	123.6442611524729
2.4293939393939397	126.26069855627249
2.4797979797979797	128.8776045521676
2.53020202020202	131.49490355652904
2.5806060606060606	134.1125319692174
2.631010101010101	136.73043631599546
2.6814141414141415	139.34857167019564
2.731818181818182	141.96690031346404
2.7822222222222224	144.58539060080528
2.832626262626263	147.20401599990925
2.8830303030303033	149.82275427891025
2.9334343434343437	152.44158682037317
2.9838383838383837	155.06049804246965
3.034242424242424	157.67947491105775
3.0846464646464646	160.29850652875714
3.135050505050505	162.91758378916225
3.1854545454545455	165.53669908610215
3.235858585858586	168.15584606936997
3.2862626262626264	170.7750194396434
3.336666666666667	173.394214776426
3.3870707070707073	176.01342839378813
3.437474747474748	178.63265721949008
3.4878787878787882	181.2518986937584
3.5382828282828283	183.87115068456777
3.5886868686868687	186.49041141677577
3.639090909090909	189.10967941287538
3.6894949494949496	191.72895344348592
3.73989898989899	194.34823248600074
3.7903030303030305	196.96751569006364
3.840707070707071	199.5868023487593
3.8911111111111114	202.2060918745815
3.941515151515152	204.82538377939514
3.9919191919191923	207.444677657735
4.042323232323232	210.06397317289
4.092727272727273	212.6832700453138
4.143131313131313	215.30256804297466
4.193535353535354	217.92186697332411
4.243939393939394	220.54116667661413
4.294343434343435	223.1604670203384
4.344747474747475	225.77976789461007
4.3951515151515155	228.3990692083194
4.445555555555556	231.01837088593993
4.495959595959596	233.63767286487564
4.546363636363637	236.2569750932567
4.596767676767677	238.87627752810963
4.647171717171718	241.49558013383768
4.697575757575758	244.11488288095973
4.747979797979799	246.73418574506366
4.798383838383839	249.3534887059384
4.8487878787878795	251.9727917468533
4.899191919191919	254.59209485396119
4.9495959595959595	257.2113980158033
5.0	259.83070122289837


==> datasfx001.txt <==
3.8888888888888893	1919951.9139140223
3.9898989898989896	2197513.8439979316
4.09090909090909	2759398.193023007
4.191919191919192	3650652.7933486183
4.292929292929292	4991769.529455109
4.3939393939393945	6979914.7394134095
4.494949494949495	9916144.395417348
4.595959595959595	14252699.371868078
4.696969696969697	20665965.335336182
4.797979797979798	30166513.884131398
4.8989898989899	44264171.40715634
5.0	65215275.83906892


==> datasfx01.txt <==
2.6767676767676765	19422.026000104775
2.7777777777777777	20313.435408817793
2.878787878787879	24370.258071437565
2.9797979797979792	31368.120984441084
3.0808080808080813	42117.93331375056
3.1818181818181817	58143.87998254891
3.282828282828282	81833.72950202109
3.383838383838384	116797.38247062014
3.4848484848484844	168442.83564967467
3.5858585858585865	244852.32152799418
3.686868686868687	358099.3909112132
3.787878787878787	526222.8835218889
3.8888888888888893	776183.017906338
3.9898989898989896	1148287.4108788709
4.09090909090909	1702817.923206292
4.191919191919192	2529953.142259096
4.292929292929292	3764626.299183443
4.3939393939393945	5608774.661184608
4.494949494949495	8364658.997788981
4.595959595959595	12484762.882242708
4.696969696969697	18646524.350014776
4.797979797979798	27864260.63549301
4.8989898989899	41656800.13132825
5.0	62298552.58480183


==> datasfx1.txt <==
1.5656565656565657	225.8139265524879
1.666666666666667	263.54252090546146
1.7676767676767673	331.064601019039
1.8686868686868685	435.3360382963875
1.9696969696969697	590.4564822107385
2.070707070707071	818.7962990413067
2.1717171717171713	1154.2572013001243
2.2727272727272725	1647.6192978743024
2.3737373737373737	2374.7107260372195
2.474747474747475	3448.701213090002
2.5757575757575752	5038.529475245102
2.6767676767676765	7396.496252200077
2.7777777777777777	10899.57207399506
2.878787878787879	16111.236336446054
2.9797979797979792	23874.058260037546
3.0808080808080813	35448.31275118714
3.1818181818181817	52719.536094371564
3.282828282828282	78509.32722981385
3.383838383838384	117040.77646364599
3.4848484848484844	174635.48023034184
3.5858585858585865	260757.41000848575
3.686868686868687	389576.28462850786
3.787878787878787	582309.0428299296
3.8888888888888893	870726.7489171181
3.9898989898989896	1302407.0911088823
4.09090909090909	1948601.4576570953
4.191919191919192	2916018.193723056
4.292929292929292	4364471.64067429
4.3939393939393945	6533317.168310975
4.494949494949495	9781046.244421283
4.595959595959595	14644593.223994356
4.696969696969697	21928167.33669509
4.797979797979798	32836309.067224856
4.8989898989899	49173188.24767938
5.0	73641122.71958876


==> datasfx10x.txt <==
-5.0	25.001362275036072
-4.898989898989899	25.001667110538783
-4.797979797979798	25.002040239392066
-4.696969696969697	25.002496935469605
-4.595959595959596	25.003055897657685
-4.494949494949495	25.003740015045786
-4.393939393939394	25.004577304090137
-4.292929292929293	25.005602056100024
-4.191919191919192	25.00685624206773
-4.090909090909091	25.008391232464675
-3.9898989898989896	25.010269902602968
-3.888888888888889	25.01256921005802
-3.787878787878788	25.015383350132332
-3.686868686868687	25.018827619236532
-3.5858585858585856	25.02304314538694
-3.484848484848485	25.02820268102522
-3.383838383838384	25.034517697611896
-3.282828282828283	25.042247075866417
-3.1818181818181817	25.051707752534625
-3.080808080808081	25.063287767179787
-2.9797979797979797	25.077462254510966
-2.878787878787879	25.094813053978548
-2.7777777777777777	25.116052764875604
-2.676767676767677	25.142054269780076
-2.5757575757575757	25.173886991903423
-2.474747474747475	25.21286145582518
-2.3737373737373737	25.260584103295685
-2.272727272727273	25.319024798910135
-2.1717171717171717	25.390600074733232
-2.070707070707071	25.47827594919697
-1.9696969696969697	25.585695169453334
-1.868686868686869	25.71733504448433
-1.7676767676767677	25.87870376524779
-1.6666666666666665	26.076585397583024
-1.5656565656565657	26.319346795318395
-1.4646464646464645	26.617323817213506
-1.3636363636363638	26.98330987626466
-1.2626262626262625	27.433177631379905
-1.1616161616161618	27.986675462368478
-1.0606060606060606	28.66845558318849
-0.9595959595959593	29.50941220167483
-0.858585858585859	30.54843890609403
-0.7575757575757578	31.834758701134074
-0.6565656565656566	33.431044120425646
-0.5555555555555554	35.41763794136912
-0.45454545454545503	37.89832108543346
-0.3535353535353538	41.00827393147332
-0.2525252525252526	44.925171229339036
-0.15151515151515138	49.88478489498701
-0.050505050505050164	56.20311157222956
0.050505050505050164	64.30799506620899
0.15151515151515138	74.78463014917843
0.2525252525252526	88.44144185689115
0.3535353535353538	106.40597424548267
0.45454545454545414	130.26510475407326
0.5555555555555554	162.27088800707665
0.6565656565656566	205.64376819943718
0.7575757575757578	265.0204915771864
0.8585858585858581	347.11735889400785
0.9595959595959593	461.71431311523776
1.0606060606060606	623.1174960562997
1.1616161616161618	852.3359179592884
1.262626262626262	1180.324627678795
1.3636363636363633	1652.821508562014
1.4646464646464645	2337.566400451491
1.5656565656565657	3335.08285972503
1.666666666666667	4794.7892140707045
1.7676767676767673	6939.083544654787
1.8686868686868685	10099.36196349957
1.9696969696969697	14769.898415819676
2.070707070707071	21688.462795132087
2.1717171717171713	31956.970050116117
2.2727272727272725	47222.066573801436
2.3737373737373737	69945.46548617346
2.474747474747475	103808.67805698181
2.5757575757575752	154319.00882719643
2.6767676767676765	229716.9632144683
2.7777777777777777	342335.0649639112
2.878787878787879	510632.7445306971
2.9797979797979792	762243.7923295272
3.0808080808080813	1138540.3771984896
3.1818181818181817	1701468.5273737155
3.282828282828282	2543785.774814161
3.383838383838384	3804394.559017144
3.4848484848484844	5691308.118149628
3.5858585858585865	8516048.481005482
3.686868686868687	12745167.790959446
3.787878787878787	19077417.562778827
3.8888888888888893	28559334.455678012
3.9898989898989896	42758368.03029799
4.09090909090909	64022197.6757082
4.191919191919192	95867148.09546979
4.292929292929292	143559975.5379036
4.3939393939393945	214989295.46500978
4.494949494949495	321970851.7039186
4.595959595959595	482202618.6920535
4.696969696969697	722193262.3342729
4.797979797979798	1081648556.041032
4.8989898989899	1620041610.9029706
5.0	2426454157.0287433


==> datasfx1x.txt <==
-0.15151515151515138	7.501342056906119
-0.050505050505050164	7.51348922469451
0.050505050505050164	7.96362540588861
0.15151515151515138	8.792364028540442
0.2525252525252526	10.027207703025432
0.3535353535353538	11.754564606986062
0.45454545454545414	14.12020634871235
0.5555555555555554	17.34434714573167
0.6565656565656566	21.749742387651757
0.7575757575757578	27.805896022011773
0.8585858585858581	36.19587015325682
0.9595959595959593	47.91613031357522
1.0606060606060606	64.42533434344261
1.1616161616161618	87.86599405347837
1.262626262626262	121.39486784858438
1.3636363636363633	169.67576184166157
1.4646464646464645	239.61507388308758
1.5656565656565657	341.4603139930757
1.666666666666667	490.4415684188011
1.7676767676767673	709.2253146385278
1.8686868686868685	1031.5839253279323
1.9696969696969697	1507.8847633276573
2.070707070707071	2213.303131695982
2.1717171717171713	3260.113176783941
2.2727272727272725	4816.0845496681595
2.3737373737373737	7132.021652479335
2.474747474747475	10582.993549375993
2.5757575757575752	15730.06612284182
2.6767676767676765	23412.738287985936
2.7777777777777777	34887.36195818374
2.878787878787879	52034.43115374946
2.9797979797979792	77669.01760904616
3.0808080808080813	116005.69343219473
3.1818181818181817	173354.83921668303
3.282828282828282	259165.51756137336
3.383838383838384	387587.4317645968
3.4848484848484844	579810.3757679773
3.5858585858585865	867568.2263050067
3.686868686868687	1298387.2193582407
3.787878787878787	1943446.8764718373
3.8888888888888893	2909354.2630619877
3.9898989898989896	4355779.8098069085
4.09090909090909	6521872.865356978
4.191919191919192	9765827.9787914
4.292929292929292	14624149.047688762
4.3939393939393945	21900418.020013113
4.494949494949495	32798257.19729339
4.595959595959595	49120487.28848706
4.696969696969697	73567437.38592152
4.797979797979798	110183770.65772307
4.8989898989899	165027765.9242276
5.0	247173807.33252165

